Learning Objectness from Sonar Images for Class-Independent Object Detection

Detecting novel objects without class information is not trivial, as it is difficult to generalize from a small training set. This is an interesting problem for underwater robotics, as modeling marine objects is inherently more difficult in sonar images, and training data might not be available apriori. Detection proposals algorithms can be used for this purpose but usually requires a large amount of output bounding boxes. In this paper we propose the use of a fully convolutional neural network that regresses an objectness value directly from a Forward-Looking sonar image. By ranking objectness, we can produce high recall (96 %) with only 100 proposals per image. In comparison, EdgeBoxes requires 5000 proposals to achieve a slightly better recall of 97 %, while Selective Search requires 2000 proposals to achieve 95 % recall. We also show that our method outperforms a template matching baseline by a considerable margin, and is able to generalize to completely new objects. We expect that this kind of technique can be used in the field to find lost objects under the sea.

==> data/edgeBoxes-thresholdVsRecall.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.0		57.01		40.66		300		0		0.49		0.23
0.01		43.89		41.57		196		92		0.44		0.23
0.05		0.00		0.00		1		0		-0.22		0.45
0.1		0.00		0.00		0		0		-1.00		0.00


==> data/edgeBoxes-thresholdVsRecallAtIoU0.50.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.0		57.0		40.7		0.49		0.23
0.01		43.9		41.6		0.44		0.23
0.05		0.0		0.0		-0.22		0.45
0.1		0.0		0.0		-1.00		0.00


==> data/edgeBoxes-thresholdVsRecallAtIoU0.60.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.0		44.0		41.8		0.49		0.23
0.01		30.5		38.0		0.44		0.23
0.05		0.0		0.0		-0.22		0.45
0.1		0.0		0.0		-1.00		0.00


==> data/edgeBoxes-thresholdVsRecallAtIoU0.70.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.0		23.4		35.3		0.49		0.23
0.01		14.5		28.1		0.44		0.23
0.05		0.0		0.0		-0.22		0.45
0.1		0.0		0.0		-1.00		0.00


==> data/edgeBoxes-thresholdVsRecallAtIoU0.80.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.0		6.5		20.7		0.49		0.23
0.01		3.8		15.5		0.44		0.23
0.05		0.0		0.0		-0.22		0.45
0.1		0.0		0.0		-1.00		0.00


==> data/edgeBoxes-thresholdVsRecallAtIoU0.90.csv <==
threshold		meanRecall		stdRecall		aBO		stdBO
0.0		0.5		5.9		0.49		0.23
0.01		0.3		5.2		0.44		0.23
0.05		0.0		0.0		-0.22		0.45
0.1		0.0		0.0		-1.00		0.00


==> data/edgeBoxes-topKVsRecallAtIoU0.50.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.03		0.02
10		0.17		2.80		0.08		0.07
25		2.47		13.42		0.15		0.12
50		10.57		25.73		0.24		0.18
100		25.70		37.18		0.34		0.22
500		67.44		37.92		0.56		0.22
1000		80.72		31.64		0.63		0.18
2000		90.65		23.60		0.69		0.13
3000		95.47		16.97		0.71		0.11
4000		97.02		14.70		0.72		0.10
5000		97.94		12.77		0.72		0.09


==> data/edgeBoxes-topKVsRecallAtIoU0.60.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.03		0.02
10		0.06		1.79		0.08		0.07
25		1.52		9.94		0.15		0.12
50		6.54		19.93		0.24		0.18
100		16.47		30.88		0.34		0.22
500		56.37		40.75		0.56		0.22
1000		71.99		35.81		0.63		0.18
2000		85.22		27.99		0.69		0.13
3000		89.75		24.30		0.71		0.11
4000		92.64		21.75		0.72		0.10
5000		94.29		19.84		0.72		0.09


==> data/edgeBoxes-topKVsRecallAtIoU0.70.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.03		0.02
10		0.00		0.00		0.08		0.07
25		0.64		6.18		0.15		0.12
50		3.07		13.72		0.24		0.18
100		8.00		21.22		0.34		0.22
500		30.14		38.30		0.56		0.22
1000		43.93		41.51		0.63		0.18
2000		54.33		41.98		0.69		0.13
3000		59.22		42.19		0.71		0.11
4000		60.04		41.96		0.72		0.10
5000		61.11		42.22		0.72		0.09


==> data/edgeBoxes-topKVsRecallAtIoU0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.03		0.02
10		0.00		0.00		0.08		0.07
25		0.00		0.00		0.15		0.12
50		0.19		3.10		0.24		0.18
100		1.57		8.87		0.34		0.22
500		9.24		24.64		0.56		0.22
1000		12.53		28.23		0.63		0.18
2000		15.32		30.29		0.69		0.13
3000		16.60		31.51		0.71		0.11
4000		16.30		31.04		0.72		0.10
5000		16.92		31.54		0.72		0.09


==> data/edgeBoxes-topKVsRecallAtIoU0.90.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.03		0.02
10		0.00		0.00		0.08		0.07
25		0.00		0.00		0.15		0.12
50		0.00		0.00		0.24		0.18
100		0.00		0.00		0.34		0.22
500		0.56		6.30		0.56		0.22
1000		0.66		6.65		0.63		0.18
2000		0.75		7.45		0.69		0.13
3000		0.79		7.55		0.71		0.11
4000		0.86		7.75		0.72		0.10
5000		0.75		7.45		0.72		0.09


==> data/fcnProposals-thresholdVsRecallNMS0.80.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.05		96.33		13.99		302		53		0.73		0.11
0.1		96.29		14.03		222		71		0.73		0.11
0.15		96.18		14.16		148		60		0.73		0.11
0.2		95.75		14.69		111		49		0.72		0.12
0.25		95.07		15.52		90		41		0.72		0.13
0.3		94.25		17.20		77		36		0.71		0.15
0.35		93.52		18.82		67		32		0.71		0.16
0.4		92.96		19.83		60		30		0.70		0.17
0.45		91.76		21.74		53		27		0.69		0.20
0.5		90.65		23.70		48		25		0.68		0.21
0.55		89.68		24.73		43		23		0.67		0.23
0.6		88.55		25.82		38		21		0.65		0.26
0.65		87.02		27.40		33		20		0.63		0.27
0.7		84.83		29.67		29		18		0.60		0.30
0.75		80.95		32.98		24		16		0.57		0.33
0.8		74.45		37.54		20		14		0.50		0.41
0.85		65.77		41.12		16		12		0.39		0.50
0.9		54.80		42.87		11		9		0.25		0.58
0.95		37.52		40.46		6		7		-0.03		0.68


==> data/fcnProposals-topKVsRecallAtIoU0.50NMS0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		29.43		41.67		0.27		0.26
2		37.41		44.28		0.31		0.28
3		43.84		45.15		0.34		0.29
4		48.52		45.30		0.37		0.29
5		52.10		44.92		0.39		0.30
6		55.90		43.97		0.41		0.30
7		59.16		43.41		0.43		0.30
8		62.23		42.00		0.45		0.30
9		65.27		40.28		0.46		0.30
10		68.13		38.82		0.48		0.30
15		74.05		35.27		0.52		0.30
20		76.43		33.06		0.54		0.30
25		79.62		31.12		0.57		0.29
30		82.18		29.85		0.59		0.27
35		85.71		28.20		0.63		0.24
40		87.58		26.76		0.65		0.23
45		88.63		25.89		0.66		0.22
50		89.85		24.99		0.67		0.20
60		92.34		22.17		0.70		0.16
70		93.56		19.96		0.71		0.15
80		94.32		18.74		0.71		0.14
90		94.94		17.00		0.72		0.13
100		95.43		15.62		0.72		0.13


==> data/selectiveSearchFastTopKVsRecallAtIoU0.50.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.51		6.19		0.02		0.08
10		8.41		24.45		0.16		0.18
25		18.92		35.07		0.27		0.20
50		30.59		40.64		0.37		0.20
100		49.42		43.36		0.47		0.18
500		84.53		30.51		0.65		0.16
1000		84.98		30.26		0.65		0.15
2000		84.98		30.26		0.65		0.15
3000		84.98		30.26		0.65		0.15
4000		84.98		30.26		0.65		0.15
5000		84.98		30.26		0.65		0.15


==> data/selectiveSearchFastTopKVsRecallAtIoU0.60.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.32		4.73		0.02		0.08
10		3.90		16.61		0.16		0.18
25		8.54		24.97		0.27		0.20
50		16.11		32.32		0.37		0.20
100		27.97		39.84		0.47		0.18
500		67.85		40.41		0.65		0.16
1000		68.17		40.30		0.65		0.15
2000		68.17		40.30		0.65		0.15
3000		68.17		40.30		0.65		0.15
4000		68.17		40.30		0.65		0.15
5000		68.17		40.30		0.65		0.15


==> data/selectiveSearchFastTopKVsRecallAtIoU0.70.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.02		0.08
10		1.42		10.05		0.16		0.18
25		2.77		13.97		0.27		0.20
50		5.49		19.11		0.37		0.20
100		11.07		27.00		0.47		0.18
500		43.29		43.88		0.65		0.16
1000		43.48		43.95		0.65		0.15
2000		43.48		43.95		0.65		0.15
3000		43.48		43.95		0.65		0.15
4000		43.48		43.95		0.65		0.15
5000		43.48		43.95		0.65		0.15


==> data/selectiveSearchFastTopKVsRecallAtIoU0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.02		0.08
10		0.45		5.36		0.16		0.18
25		0.51		5.65		0.27		0.20
50		1.33		9.47		0.37		0.20
100		3.05		14.57		0.47		0.18
500		17.27		32.68		0.65		0.16
1000		17.33		32.69		0.65		0.15
2000		17.33		32.69		0.65		0.15
3000		17.33		32.69		0.65		0.15
4000		17.33		32.69		0.65		0.15
5000		17.33		32.69		0.65		0.15


==> data/selectiveSearchFastTopKVsRecallAtIoU0.90.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.02		0.08
10		0.00		0.00		0.16		0.18
25		0.00		0.00		0.27		0.20
50		0.06		1.79		0.37		0.20
100		0.26		3.58		0.47		0.18
500		1.48		8.72		0.65		0.16
1000		1.48		8.72		0.65		0.15
2000		1.48		8.72		0.65		0.15
3000		1.48		8.72		0.65		0.15
4000		1.48		8.72		0.65		0.15
5000		1.48		8.72		0.65		0.15


==> data/selectiveSearchQualityTopKVsRecallAtIoU0.50.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.32		4.73		0.02		0.07
10		6.95		22.57		0.15		0.17
25		14.97		31.55		0.26		0.19
50		25.50		38.38		0.35		0.19
100		43.44		43.93		0.45		0.18
500		84.96		30.37		0.64		0.14
1000		94.25		19.15		0.71		0.13
2000		95.15		17.84		0.72		0.12
3000		95.15		17.84		0.72		0.12
4000		95.15		17.84		0.72		0.12
5000		95.15		17.84		0.72		0.12


==> data/selectiveSearchQualityTopKVsRecallAtIoU0.60.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.13		2.53		0.02		0.07
10		3.67		16.26		0.15		0.17
25		7.64		23.09		0.26		0.19
50		13.34		29.38		0.35		0.19
100		24.28		37.49		0.45		0.18
500		66.37		41.37		0.64		0.14
1000		83.57		31.61		0.71		0.13
2000		84.96		30.69		0.72		0.12
3000		84.96		30.69		0.72		0.12
4000		84.96		30.69		0.72		0.12
5000		84.96		30.69		0.72		0.12


==> data/selectiveSearchQualityTopKVsRecallAtIoU0.70.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.02		0.07
10		0.69		6.78		0.15		0.17
25		2.27		13.09		0.26		0.19
50		4.83		18.56		0.35		0.19
100		9.87		25.87		0.45		0.18
500		39.30		42.99		0.64		0.14
1000		62.46		42.33		0.71		0.13
2000		64.35		42.15		0.72		0.12
3000		64.35		42.15		0.72		0.12
4000		64.35		42.15		0.72		0.12
5000		64.35		42.15		0.72		0.12


==> data/selectiveSearchQualityTopKVsRecallAtIoU0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.02		0.07
10		0.00		0.00		0.15		0.17
25		0.26		4.39		0.26		0.19
50		1.03		8.35		0.35		0.19
100		2.38		13.57		0.45		0.18
500		14.03		29.66		0.64		0.14
1000		26.96		38.59		0.71		0.13
2000		28.34		39.30		0.72		0.12
3000		28.34		39.30		0.72		0.12
4000		28.34		39.30		0.72		0.12
5000		28.34		39.30		0.72		0.12


==> data/selectiveSearchQualityTopKVsRecallAtIoU0.90.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		0.00		0.00		0.02		0.07
10		0.00		0.00		0.15		0.17
25		0.00		0.00		0.26		0.19
50		0.00		0.00		0.35		0.19
100		0.00		0.00		0.45		0.18
500		1.65		10.24		0.64		0.14
1000		2.77		13.18		0.71		0.13
2000		3.28		14.24		0.72		0.12
3000		3.28		14.24		0.72		0.12
4000		3.28		14.24		0.72		0.12
5000		3.28		14.24		0.72		0.12


==> data/thresholdVsRecallNMS0.80.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.05		96.42		13.36		124		49		0.73		0.11
0.1		96.12		13.96		79		34		0.72		0.11
0.15		95.77		14.56		62		27		0.72		0.12
0.2		95.52		15.06		53		23		0.72		0.12
0.25		95.39		15.26		46		20		0.72		0.13
0.3		94.96		15.80		40		18		0.72		0.13
0.35		94.62		16.26		35		16		0.72		0.13
0.4		94.10		17.24		30		14		0.71		0.14
0.45		93.63		18.15		26		12		0.71		0.14
0.5		92.84		19.25		21		10		0.70		0.15
0.55		91.98		20.68		16		8		0.69		0.17
0.6		90.00		24.01		11		6		0.66		0.26
0.65		85.50		29.76		7		5		0.60		0.35
0.7		72.07		40.24		3		2		0.42		0.56
0.75		48.82		44.48		1		1		0.06		0.74
0.8		27.46		38.57		0		0		-0.37		0.76
0.85		6.93		20.80		0		0		-0.82		0.49
0.9		0.00		0.00		0		0		-1.00		0.00
0.95		0.00		0.00		0		0		-1.00		0.00


==> data/tmProposals-TSPC100-thresholdVsRecallNMS0.00.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.05		91.83		17.84		278		87		0.69		0.16
0.1		89.04		23.20		151		57		0.65		0.19
0.15		76.51		35.22		75		32		0.57		0.22
0.2		49.49		44.03		32		19		0.41		0.27
0.25		18.10		36.53		11		11		0.17		0.34
0.3		1.54		12.33		2		3		-0.44		0.57
0.35		0.64		8.00		0		0		-0.86		0.37
0.4		0.00		0.00		0		0		-0.99		0.07
0.45		0.00		0.00		0		0		-1.00		0.00
0.5		0.00		0.00		0		0		-1.00		0.00
0.55		0.00		0.00		0		0		-1.00		0.00
0.6		0.00		0.00		0		0		-1.00		0.00
0.65		0.00		0.00		0		0		-1.00		0.00
0.7		0.00		0.00		0		0		-1.00		0.00
0.75		0.00		0.00		0		0		-1.00		0.00
0.8		0.00		0.00		0		0		-1.00		0.00
0.85		0.00		0.00		0		0		-1.00		0.00
0.9		0.00		0.00		0		0		-1.00		0.00
0.95		0.00		0.00		0		0		-1.00		0.00


==> data/tmProposals-TSPC100-thresholdVsRecallNMS0.80.csv <==
threshold		meanRecall		stdRecall		meanNumProposals		stdNumProposals		aBO		stdBO
0.05		88.59		24.39		89		25		0.64		0.16
0.1		82.73		31.17		50		18		0.59		0.19
0.15		68.47		38.76		26		10		0.52		0.21
0.2		41.16		44.31		12		6		0.38		0.26
0.25		14.99		34.41		4		3		0.16		0.33
0.3		1.42		11.81		1		1		-0.44		0.57
0.35		0.64		8.00		0		0		-0.86		0.37
0.4		0.00		0.00		0		0		-0.99		0.07
0.45		0.00		0.00		0		0		-1.00		0.00
0.5		0.00		0.00		0		0		-1.00		0.00
0.55		0.00		0.00		0		0		-1.00		0.00
0.6		0.00		0.00		0		0		-1.00		0.00
0.65		0.00		0.00		0		0		-1.00		0.00
0.7		0.00		0.00		0		0		-1.00		0.00
0.75		0.00		0.00		0		0		-1.00		0.00
0.8		0.00		0.00		0		0		-1.00		0.00
0.85		0.00		0.00		0		0		-1.00		0.00
0.9		0.00		0.00		0		0		-1.00		0.00
0.95		0.00		0.00		0		0		-1.00		0.00


==> data/tmProposals-TSPC100-topKVsRecallAtIoU0.50NMS0.00.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		6.82		25.21		0.11		0.17
2		11.05		31.25		0.14		0.19
3		12.53		32.86		0.16		0.20
4		13.49		33.70		0.18		0.21
5		14.52		34.47		0.20		0.22
6		15.34		35.16		0.21		0.22
7		16.17		35.74		0.22		0.23
8		16.62		36.02		0.23		0.23
9		17.65		36.66		0.25		0.23
10		18.70		37.39		0.25		0.23
15		26.75		40.69		0.31		0.25
20		35.18		42.77		0.35		0.25
25		42.17		43.71		0.39		0.25
30		48.13		43.60		0.43		0.24
35		52.79		43.48		0.46		0.24
40		56.93		43.21		0.48		0.23
45		61.13		42.22		0.50		0.23
50		63.73		41.45		0.51		0.23
60		70.23		38.46		0.54		0.22
70		74.67		36.71		0.56		0.21
80		78.10		34.73		0.58		0.21
90		81.02		33.15		0.60		0.20
100		82.63		31.63		0.61		0.20


==> data/tmProposals-TSPC100-topKVsRecallAtIoU0.50NMS0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		6.82		25.21		0.11		0.17
2		11.18		31.41		0.14		0.19
3		12.85		33.28		0.18		0.21
4		14.33		34.50		0.20		0.22
5		15.40		35.36		0.23		0.22
6		16.86		36.43		0.25		0.22
7		20.83		38.88		0.28		0.23
8		24.65		40.46		0.30		0.24
9		28.46		41.75		0.32		0.24
10		32.11		42.54		0.34		0.24
15		46.74		44.25		0.43		0.23
20		55.71		43.21		0.47		0.22
25		63.88		41.53		0.51		0.21
30		70.10		38.99		0.54		0.20
35		73.66		37.64		0.55		0.20
40		76.30		36.17		0.56		0.19
45		77.95		35.41		0.58		0.19
50		79.04		34.81		0.59		0.19
60		81.90		32.76		0.60		0.18
70		83.72		31.14		0.62		0.18
80		85.95		28.42		0.63		0.17
90		87.47		26.19		0.63		0.17
100		87.99		25.31		0.64		0.16
110		88.59		24.39		0.64		0.16
120		88.59		24.39		0.64		0.16
130		88.59		24.39		0.64		0.16
140		88.59		24.39		0.64		0.16
150		88.59		24.39		0.64		0.16
160		88.59		24.39		0.64		0.16
170		88.59		24.39		0.64		0.16
180		88.59		24.39		0.64		0.16
190		88.59		24.39		0.64		0.16
200		88.59		24.39		0.64		0.16


==> data/topKVsRecallAtIoU0.50NMS0.80.csv <==
k		meanRecall		stdRecall		aBO		stdBO
1		64.91		36.72		0.41		0.33
2		73.83		32.84		0.48		0.33
3		78.10		30.37		0.53		0.31
4		81.02		28.81		0.58		0.29
5		83.46		27.76		0.61		0.26
6		86.70		25.98		0.64		0.23
7		87.90		24.58		0.65		0.21
8		89.36		22.89		0.67		0.20
9		89.98		22.36		0.67		0.20
10		90.80		21.49		0.68		0.19
15		92.60		19.37		0.69		0.17
20		93.33		18.47		0.70		0.17
25		93.97		17.45		0.70		0.16
30		94.62		16.70		0.71		0.15
35		95.05		15.98		0.71		0.14
40		95.17		15.79		0.72		0.14
45		95.30		15.61		0.72		0.13
50		95.35		15.48		0.72		0.13
60		95.73		14.60		0.72		0.12
70		95.95		14.11		0.72		0.12
80		96.12		13.65		0.72		0.12
90		96.12		13.65		0.72		0.12
100		96.12		13.65		0.72		0.12

